What's the Over/Under? Probabilistic Bounds on Information Leakage

Quantitative information flow (QIF) is concerned with measuring how much of a secret is leaked to an adversary who observes the result of a computation that uses it. Prior work has shown that QIF techniques based on abstract interpretation with probabilistic polyhedra can be used to analyze the worst-case leakage of a query, on-line, to determine whether that query can be safely answered. While this approach can provide precise estimates, it does not scale well. This paper shows how to solve the scalability problem by augmenting the baseline technique with sampling and symbolic execution. We prove that our approach never underestimates a query's leakage (it is sound), and detailed experimental results show that we can match the precision of the baseline technique but with orders of magnitude better performance.

==> blah.txt <==
We thank the reviewers for their extremely helpful comments!

Reviewer 2:

We agree that our work is an incremental improvement to [24] (similar
to how [21] is an incremental improvement over [2]). To us, the way
that sampling/concolic execution combines with abstract interpretation
is interesting, new, and seems to offer promise. We hope that makes
the paper worthwhile reading. As for the evaluation, we view our
experiments as showing the approach is a promising first step; we will
be sure to tone down any language that might suggest otherwise. Note
our evaluation was limited by the (un)scalability of the baseline
approach (Figure 6d), and the target program is of a size similar to
that of other systems considering min entropy, as far as we are
aware. We cannot analyze huge programs, but we can analyze long
sequences of small queries, which result in program paths that are
longer than the text length of the query would indicate.

Our implementation is online, but was elided to preserve anonymity; we
have shared the URL with the PC Chair.

A "credible" interval is the Bayesian equivalent of a Frequentist
confidence interval; see
https://en.wikipedia.org/wiki/Credible_interval#Contrasts_with_confidence_interval 

We'll discuss the limitation to linear arithmetic.

Reviewer 3:

"Technically, this boils down to estimating the size of the output's
preimage by sampling and by concolic execution." A quibble: We
*augment* the lower bound of a sound estimate of the size of the
preimage determined by abstract interpretation; this is an important
advance over work that does sampling or static analysis alone.

The reviewer is right that the discussion of dynamic vs. static
vulnerability is confusing! Thanks for this. To recap, our approach
has two steps, per section 4. First, perform abstract
interpretation. Second, revise the output distribution assuming an
output value of interest, and compute its vulnerability. The
first part is static, while the second considers a specific
("dynamic") output. Our proposed techniques apply after step 2. The
reviewer is right that doing so does not produce a *worst case*
measure unless you consider *all* possible outputs o_1, o_2,
etc. and choose the highest vulnerability among them. We will clarify
this. We note that our setup is unchanged from [24] and inherits its
disadvantages (e.g., para 3 in Section 9) and advantages, e.g.,
compared to computing expected (static) vulnerability after step 
1.

During our experimentation, we considered evaluating the approach
against other tools. As discussed in the related work, most other
approaches either compute Shannon entropy rather than min-entropy, or
are not sound (or both). The Klebanov [19] paper is an exception
(thanks for pointing that out). One difference is that our approach
is compositional in the sense that after query analysis we have
an abstract state that can be used as a prior for subsequent
queries. This enables our work to chain query analyses together,
providing information flow bounds in scenarios featuring interactions
consisting of multiple queries that span long time periods. The
evacuation scenario in 8.3 features such a setup. We can
compare to [19] more closely and make these distinctions clear.

Because of the 500-word limit, we provide point-by-point responses to
other questions here: XXX


==> csf17_responses.txt <==
We want to thank the reviewers for their careful reading of the paper and the helpful comments. Below we address reviewer comments and questions by topic area.

# QIF Measure: Static vs. Dynamic

*All three reviewers* expressed concern about our QIF measure's characterization as "dynamic" as if it considered only the leakage due to a particular run. We obviously were unclear about what we are doing and apologize for that! Our paper uses a static+dynamic scheme identical to Mardziel et al [22], which has two parts:

1. Given a prior distribution, we compute the worst-case (i.e., static) leakage for the query for all possible outputs.
2. Based on the result of (1), we choose whether or not to answer the query. If we do answer it, then we compute the (dynamic) leakage for that answer (by conditioning the prior) to produce a posterior distribution. That posterior is then used as the prior for the next query.

Part (1) is static, like most prior schemes. Part (2) is more unusual, accounting for knowledge gained from the __actual answers__ to __dynamically-determined__ queries, compositionally. This approach, made possible by the use of probabilistic polyhedra (which support the necessary operations), allows the system to be secure __and__ precise. We will add more discussion in the revision.

# Concolic Execution 

*Reviewer A* wondered about the benefits of concolic execution. We believe there are least two. First, concolic execution provides a stronger guarantee: it maintains the soundness of the abstract domain __unconditionally__, while sampling ensures soundness within a confidence interval. Second, adding concolic execution to sampling improves precision by 20-30% in our experiments vs. sampling alone, even when given the same running time budget.

# Related Work

*Reviewer A* pointed out that Koepf and Rybalchenko (KR) [20] also use sampling and concolic execution. This is true, but they are used quite differently. (We will expand our discussion in the paper.) There are several key differences:

- We produce a general representation of a distribution which permits composing a series of queries; using KR for a series of dynamically determined queries would be very imprecise since they have no such representation and would have to use the worst case.
- We can model non-uniform distributions and queries that involve randomness (which arises due to the "pif" statement in our language). By contrast KR assumes uniform priors and deterministic queries.
- Our use of concolic execution and sampling is quite different than KR. In particular, we use these techniques (in isolation and/or in combination) to boost the lower bound on the size/probability mass of the distribution abstraction produced by abstract interpretation. KR uses sampling of a query's inputs in lieu of considering (as we do) all possible outputs, and uses concolic execution with each sample to ultimately compute Shannon entropy, per Batu's theorem, within a confidence interval. This approach benefits from not having to enumerate outputs, but also requires model counting *for each sample*, whereas our sampling is (as the graphs show) very inexpensive.

*Reviewer B* referred to a paper by Klebanov that we should have considered; thank you for the reference! After a first read of the paper, it seems similar to Backes, Koepf, and Rybalchenko [2]. It uses static analysis to produce verification conditions (or a similar logical formula, sometimes with programmer assistance) from which it can compute preimages and their sizes for entropy calculation. As in [2], it assumes uniform distributions (though it proposes a simple extension), requires deterministic programs, and would not precisely handle composing query results on the fly. That said, some of the core ideas in that paper (in particular the use of user-supplied specifications to split up large programs), could potentially be applied in our setting.

# Experiments

*Reviewer A* expressed a desire to see the source code for the case studies; it is quite close to what was shown in the paper, so we omitted it. We can provide a link to the code of our interpreter and experiments in the revision. *Reviewer C* asked about larger experiments (e.g. more ships, query complexity). We collected this data but omitted it because it magnifies the same trends, making the plots harder to read (e.g., see the trend in figure 12, and imagine that projected onto the earlier figures). We will reconsider how to include the higher-complexity analysis results; we could extend figure 12, for example.

# Other

*Reviewer A* helpfully points to improving the presentation by shortening and simplifying the basic presentation, and expanding the discussion of the more novel aspects. We agree, and will strive to make these changes in the revision.

*Reviewer C* points out that the running example of an evacuation scenario perhaps overemphasizes guessing a ship's exact location, rather than a proximate one. An issue could arise if each possible location in some region is low-probability (below the policy threshold) but the entire region is high-probability, compared to other regions. We believe we would capture this situation if using enough probabilistic polyhedra in the powerset, since one geometric region in the abstraction would have relatively more probability mass than another. It's possible we could adjust the policy and computation mechanism to consider this case. It's a very interesting point that we will explore further!

===

Ian's text below: We could keep some amount of this and refer to it from earlier in the response?

===
*Reviewer A* has pointed out that our approach is We agree that the approaches share many similarities, but there are also some important differences which highlight the novelty of our approach. First, as mentioned above, our dynamic enforcement approach uses the conditioned posterior of one query as the prior of the next. This means that we do not (and cannot) assume that secrets have a uniform prior. This complicates vulnerability calculation, because P[H = h] is not simply 1/|H|. In addition, our programs are non-deterministic because we have a probabilistic choice (`pif` in the paper) construct. This also complicates vulnerability calculation, since P[L = l | H = h] cannot be calculated solely based on the preimage partition. In other words, the outputs of the program no longer induce a partition on the secret inputs. 

All that being said, the concolic execution of our approach is designed to underapproximate the size of the support of the posterior distribution. This is a precise analog of F_{reach}^♭ of [20]. Our key insight is that, even with these more permissive assumptions, calculating the size of the number of feasible final states can still be used to refine the vulnerability calculation in a simple, (INS: and I think elegant), way (namely, updating s_min and computing vulnerability as usual). 

Our sampling approach, in contrast to concolic execution, works differently to the approach of [20]. We sample uniformly at random directly from the posterior distribution, and construct a beta distribution based on the outcomes. The bounds on the credible interval computed from this distribution can be converted into bounds on the number of feasible final states of the program. This approach is preferable to the one of [20] because it refines the vulnerability without any expensive computation. The approach of [20] requires a call to a model counting subroutine on every sample.

The novelty of these approaches, and what makes them exiciting, is that this paper shows how general procedures for under/over approximating the number of feasible final states of a program can be _generalized_ to a system which makes the more permissive assumptions listed above. In this sense, the work of [20] is complementary.

1. Different Assumptions
  (i) We don't have uniform priors. We made this decision because in some scenarios it makes more sense (e.g. birthday), and because we require it for compositional, on-line enforcement. We choose to update the knowledge of the attacker, which will always result in a non-uniform posterior. To be able to use this as the prior for the next query, we must support non-uniform priors.
  (ii) We don't have a deterministic language. This was a natural extension for us, since our work is based on Clarkson et. al [??]. This marks a substantial departure from the work of [20] because non-deterministic features means that the preimage of program outputs no longer form a partition.

2. Different ways of using techniques
  (i) The approach of symbolic execution is quite similar, as we say in the related work section. In particular, their approach attempts to underapproximate the number of blocks in the partition of inputs induced by the ouputs. This is equivalent to underapproximating the number of points in the support of the posterior, barring the difference in assumptions (namely, in our system the outputs don't actually induce a partition). The way this count is __used__ however, is very different. Probabilistic polyhedra can use the improvement in the underapproximation of the size of the support to provide a more precise computation of leakage. INS: pmax = mmax / smin.

  In short, the information we compute (e.g. underapproximate partition size / support of posterior) is very similar, but how it is used in leakage computation is very different.
  (ii) Again, the goal of the sampling approach in our deal is very similar. Its an attempt to provide an upper and lower bound on number of points in support. However, we compute this as a beta distribution over samples in the posterior. This is simply a different means of computing the same thing, but is much more light-weight than the approach of [22]. In particular, we use the bounds on the credible interval as the lower and upper bounds which does not require invoking LattE.



== CSF 2017 Author Response ==

Issues to address:

1. "Dynamic Enforcement" issue
  * Reviewer A asks: "This seems an easier computational problem than standard qif analysis because only one output (instead of all) ought to be considered. Have the authors consider how this analysis would extend to standard qif analysis and how it would score wrt qif implementation in the literature?"
  * Reviewer B asks: "The paper computes "dynamic information release" due to a particular execution's output. How exactly this leakage is computed? Is it a difference in the min-entropy of a prior and min-entropy of a posterior? If that's the case, the leakage may become negative -- please see the following works that demonstrate such examples: Example 4 from [1] and Example 1 from [2]."
  * Reviewer C asks: "Indeed, focusing on a single output makes no sense, one should either look at worst case, or the expected case averaging with the probability of each output. The authors should clarify this point, especially since the paper is built on [22]."

SM: We should stress that while we do provide a static bound on
leakage, we also provide a very precise update to knowledge once the
query result is learned.  The same domain serves both purposes.

2. What is the benefit of concolic execution, given that sampling seems so much better from empirical results?
  * Reviewer A asks: "The analysis of the single case study seems to indicate that intervals with sampling offer the best tradeoff in terms of precision and efficiency. While concolic execution improve precision further I am not clear from the paper whether concolic execution brings some substantial improvement."

3. What was the source file used in the experimental results?
  * Reviewer A asks: "About the (single) experiment, it would be good to provide the exact code you analyze: "For our experiments we analyzed queries similar to Nearby(s,L,d) from Figure 2". "queries similar" is vague and unscientific e.g. if the reader wants to check or verify your results or compare with other techniques."

4. Related Work Suggestion: Klebanov [3] also uses symbolic execution to compute Shannon and min-entropy and seems to provide a quite precise approximation of leakage. What are the benefits of this work w.r.t. [3]?

SM: You should read [3] thoroughly to check, but my observations on skimming it are:
  1. It is not fully automated.  They support manual loop invariants to enable something more like manual verification but for information flow.  A very interesting approach but very different from ours.
  2. The portion that is automated uses essentially our technique but with symbolic execution instead of abstract interpretation (should behave the same as our technique would if you never use "join"). They don't cite our paper, so we don't have a direct statement of what they would view the difference to be.

5. Evaluation is small in size.
  * Reviewer C writes: "The evaluation is restricted to small sizes (5 locations, 3 ships) in order to compare with the baseline techniques that cannot handle larger sizes. However, I would have liked to see how much one could push the analysis using the proposed optimizations. It is the norm in this area to restrict the analysis to small examples; any evaluation on more realistic sizes would greatly improve the value of the paper."

6. Possibility of using this approach to calculate other measures of entropy (e.g. shannon -- based on expectation?)
  Reviewer C writes: "Since abstract interpretation provides an estimate of the posterior distribution, maybe it's possible from this to bound other leakage measures, for instance the expected distance between the real and best-guessed location."

SM: It almost certainly is and this is something we should look at.  I don't know about Shannon entropy, but expectation-based metrics like min-entropy leakage and guessing entropy seem tractable and would be a) cool to have and b) useful to the other Brandeis teams.

Other: Prose and methodology. Reviewer A didn't like it.

===========
  Reviews
===========

> ===========================================================================
>                             CSF2017 Review #73A
> ---------------------------------------------------------------------------
> Paper #73: What’s the Over/Under? Probabilistic Bounds on Information
>            Leakage
> ---------------------------------------------------------------------------
> 
>                       Overall merit: C. Weak paper, though I will not fight
>                                         strongly against it
> 
>                          ===== Paper summary =====
> 
> the paper uses probabilistic abstract interpretation, sampling and concolic execution for quantifying vulnerability. The analysis starts with a safe upper bound on vulnerability and this bound is then refined by sampling and concolic execution
> 
>                       ===== Comments for author =====
> 
> The authors claim "In this paper we present a new approach that ensures a better balance of both precision and performance in vulnerability computation".
> 
> While the work is framed in term of quantitative information flow, the authors say they "quantify dynamic information release, i.e., due to a particular execution’s output, rather than a static estimate, i.e.,as an expectation over all possible outputs." As such this seems an easier computational problem than standard qif analysis because only one output (instead of all) ought to be considered. Have the authors consider how this analysis would extend to standard qif analysis and how it would score wrt qif implementation in the literature?

% INS: All three reviewers were confused by this. I have a response below.

> 
> The analysis of the single case study seems to indicate that intervals with sampling offer the best tradeoff in terms of precision and efficiency. While concolic execution improve precision further I am not clear from the paper whether concolic execution brings some substantial improvement.

The first important distinction is that the sampling sacrifices soundness. The concolic execution does not sacrifice soundness, and guarantees that any refinement made
to the abstract domain maintains its soundess guarantee w.r.t the Galois connection induced over distributions. Secondly, while we did not provide any exposition or
experimentation along these lines, it is straightforward to extend the concolic execution to perform multiple samples. If this were implemented, the improvement in
the precision would scale with the number of samples.

> 
> Overall the experimental result is a useful and interesting finding because interval abstractions are much easier than polyhedra abstraction.
> 
> About the (single) experiment, it would be good to provide the exact code you analyze: "For our experiments we analyzed queries similar to Nearby(s,L,d) from Figure 2". "queries similar" is vague and unscientific e.g. if the reader wants to check or verify your results or compare with other techniques.

We can do this. Simply ommitted due to space. We have included here to convince the reviewer that there are no tricks going on:

% INS: Include prob files contents here

> 
> I found the paper writing unnecessarily complicated. A more focused exposition on sampling and interval abstraction, which seems to be the winning combination, could have been summed up two to three pages. But the paper instead presents lots of formalism mostly of little relevance to the conclusions. On the other hand the concolic execution and theorem 3 could have been better explained; the steps 1-4 before theorem 3 are badly explained, especially 4. A running example would have helped the reader there (also what is C_0 in point 4, is it C_T?)

% INS: :(
> 
> On the methodology: it seems sound, however nothing really novel and exciting that stands out, and the work is relatively incremental wrt [22] cited in the paper, the main novelty here being sampling and concolic execution. In fact all the ingredients have already been explored in previous QIF works, although not in the mixture here suggested.
> In particular the concepts of under and over approximation, abstract interpretation and sampling were already introduced in quantitative information flow in the seminal paper by Koepf and Rybalchenko ([20] in the paper), so I couldn't get terribly excited on these methodological aspects alone. Compared to [20] which is a very enjoyable paper to read, this is very badly written.
> 
> Conclusions: I think there is potential in this work and I agree on the benefit of combining sampling (and possibly concolic execution) with AI. If explained at the right level the work would make a nice -albeit incremental wrt [22]- contribution and I would go for an accept. As it stands, given the confusing writing and limited experiments I think it is no more than a borderline-weak paper.
> 
> (BTW: you have the Smith's paper from 2009 cited twice in the biblio)
> 
> ===========================================================================
>                             CSF2017 Review #73B
> ---------------------------------------------------------------------------
> Paper #73: What’s the Over/Under? Probabilistic Bounds on Information
>            Leakage
> ---------------------------------------------------------------------------
> 
>                       Overall merit: B. OK paper, but I will not champion
>                                         it
> 
>                          ===== Paper summary =====
> 
> The paper builds upon the existing work of Mardziel et al [22] that aims at quantifying the information leakage due to a program run. The QIF measure used is Bayes Vulnerability (leads to the min-entropy leakage). Mardziel et al's baseline analysis used abstract interpretation and the abstract domain was probabilistic polyhedra. The baseline analysis was sound (always over-approximates the leakage) but suffered from imprecision (sometimes the computed leakage was much bigger than the real leakage) and scalability. The current work addresses these two limitations by proposing two methods to refine the evaluation of attacker's knowledge: concolic execution and sampling. These two methods improve precision and performance as shown by the experiments provided in the paper.
> 
>                       ===== Comments for author =====
> 
> The paper studies an important problem on how to evaluate QIF leakage of a probabilistic program in the most precise and performant way. It is written in a clear way, and gives nice motivation and running examples. I personally enjoyed reading the paper and think it provides an interesting direction for boosting precision of QIF analysis based on concolic execution and sampling. 
> 
> There are three clarifications that need to be done for me to be fully convinced about the proposed approach:
> 
> 1. The paper computes "dynamic information release" due to a particular execution's output. How exactly this leakage is computed? Is it a difference in the min-entropy of a prior and min-entropy of a posterior? 
> If that's the case, the leakage may become negative -- please see the following works that demonstrate such examples: Example 4 from [1] and Example 1 from [2].

The abstract domain maintains the metavariable p_{max} which is an upper bound on the maximum probability per-point in the support. According to Smith, vulnerability
(in our case Bayes Vulnerability) is defined simply as the max_{x \in X} p(x), i.e. the probability of the maximally likely output. We simply overapproximate this value
using p_{max}.

% INS: The above comment isn't sufficient, I'd like to go back and re-look at Smith's papers to verify all this. Maybe we can spend some time getting my head straight
%      about the differences between vulnerability, leakage, and entropy?

> 
> [1] Min-Entropy as a Resource, Barbara Espinoza and Geoffrey Smith, Information and Computation (Special Issue on Information Security as a Resource), vol. 226, pp. 57-75, April 2013. 
> [2] N. Bielova. Dynamic leakage - a need for a new quantitative information flow measure. ACM SIGPLAN Workshop on Programming Languages and Analysis for Security (PLAS 2016), 2016.
> 
> 2. How the proposed computation of leakage can help to enforce threshold-based security (similar to the one of Mardziel et al)?
> Mardziel et al computed the worst case leakage for each program, so that if there exists one initial secret, for which the leakage is above the threshold, the query would not be executed. Is the enforcement of security similar in this work?

The computation of leakage is the same as Mardziel et al.. Our approach is simply a sound refinement of their abstract domain, which means that we can use the more precise
abstract domain to compute (in the same way as Mardziel et al.) leakage in the same way. Thus, enforcement happens identically.

> 
> 3. One related work that is not compared against is of Klebanov [3]. Klebanov also uses symbolic execution to compute Shannon and min-entropy and seems to provide a quite precise approximation of leakage. What are the benefits of this work w.r.t. [3]?

Don't know. Will look at it.

> 
> [3] Vladimir Klebanov. Precise Quantitative Information Flow Analysis - A Symbolic Approach. Theoretical Computer Science (TCS), 2014.
> 
> 
> ------------
> Typos:
> 
> p 5: We will also use the this notation
> 
> p 8: each constituent polyhedra is samples -> samples
> 
> p 10: In contract, the the configuration of Figure 9
> 
> ===========================================================================
>                             CSF2017 Review #73C
> ---------------------------------------------------------------------------
> Paper #73: What’s the Over/Under? Probabilistic Bounds on Information
>            Leakage
> ---------------------------------------------------------------------------
> 
>                       Overall merit: B. OK paper, but I will not champion
>                                         it
> 
>                          ===== Paper summary =====
> 
> The paper discusses automated computation of information leakage by means of
> abstract interpretation. It builds on an earlier work [22] for computing upper
> bounds on the vulnerability (in the sense of quantitative information flow) of a
> program. Depending on the abstraction method, this technique can be either too
> slow or two imprecise. Two improvements are proposed: the first is statistical,
> executing the program using samples from the posterior distribution, which are
> then used to improve the estimate up to some confidence level. The second is
> under-approximation, using a symbolic execution to determine points that must
> belong to the posterior's support. Both techniques are implemented and
> experimentally evaluated in a non-trivial example, showing an important
> improvement compared to the baseline techniques.
> 
>                       ===== Comments for author =====
> 
> On the positive side, this paper is a good step forward for quantitative
> information flow, the area certainly needs efficient tools for automated
> analysis. It is generally well written, explaining the proposed techniques in a
> clear and interesting example since the beginning of the paper. The proposed
> optimizations seem reasonable and sound (although I am not an expert in abstract
> interpretation). The evaluation is convincing for the improvement achieved by
> the two proposed techniques.
> 
> My main criticism concerns the fact that the paper seems to consider the
> posterior vulnerability of a _single output_ of the program. It is claimed that
> the same happens in [22] but, without having studied [22] in detail, I find this
> highly unlikely. Quoting from [22]: "the decision to refuse a query must not be
> based on the effect of running the query on the actual secret, because then a
> refusal could leak information [...] an agent should reject a program if there
> exists any possible secret that could cause a program answer to increase querier
> knowledge above the threshold".

The `dynamic` nature of the analysis refers to the fact that we condition the posterior
based on the result of the query. The QIF calculation is worst-case, and corresponds to Smith's
Bayes Vulnerability. However, if the query is deemed safe, we are able to model precisely what the
attacker learns by conditioning on the single output that we return to him. The other choice would be
to continue to compute vulnerability according to what the attacker could've learned across all possible
outputs. Of course, the attacker only actually saw one of them.

% INS: Note to Mike, I think we just need to change that line in the paper. It seems to have confused multiple reviewers.

> 
> How do they achieve this? Can the same be done in this paper? Indeed, focusing
> on a single output makes no sense, one should either look at worst case, or the
> expected case averaging with the probability of each output. The authors should
> clarify this point, especially since the paper is built on [22].

We definitely should.

> 
> Two other less important criticisms: first, the evaluation is restricted to
> small sizes (5 locations, 3 ships) in order to compare with the baseline
> techniques that cannot handle larger sizes. However, I would have liked to see
> how much one could push the analysis using the proposed optimizations. It is the
> norm in this area to restrict the analysis to small examples; any evaluation on
> more realistic sizes would greatly improve the value of the paper.

We will perform these experiments and include them in the camera-ready.

% INS: Is this cool to say? This wouldn't actually be too hard. I'm not sure it would
%      really add anything (the trend should be clear from the data present) but we already
%      ended up removing some data points for clarity. We can simply put them back in

> 
> Second, although Smith's vulnerability has become quite popular for QIF, it has
> its limitations. Especially for the running example of location data, having a
> small probability of guessing the correct one is of little use if an adversary
> has high chances of guessing a location _close_ to the correct one (see [1]).
> Since abstract interpretation provides an estimate of the posterior
> distribution, maybe it's possible from this to bound other leakage measures, for
> instance the expected distance between the real and best-guessed location.

% INS: Don't feel comfortable addressing this one. My gut says that this would be hard, the system simply isn't designed for expected leakage measures.
%      I guess you could bound the expected leakage by simply doing a pecimmistic and optimistic expectation calculation?


While worst-case leakage of each query could be safely assumed, it could be very imprecise. For example, the worst-case leakage from a password checker is quite high (the whole password). On the other hand, the expected leakage (i.e., averaged over all possible outputs) could be underrepresent the actual result (i.e., the typical case for the password checker is much lower than the worst case).

As a quick example, consider the following query modeled on the examples from Smith's fossacs paper:

mask := 0x7f
if (H & mask) == mask then
  L := 1
else
  L := 0

Part (a) above would compute that the worst-case leakage for this program is 7 bits. So, if our predefined threshold is 6 bits, then we reject. However, if our predefined threshold is 8 bits, then we accept. Let's assume that our threshold is 8 bits (i.e. we will tolerate anything except total leakage), and that our secret H = 0x0f. Then the concrete output of this program is L = 0. So in part (b) above, we compute H_{\inf}(H | L = 0) which represents the adversaries new knowledge given that we are revealing L = 0 to him. This then becomes the prior for the next query the adversary sends us.


==> perf.txt <==
\section{Experiments}

Overall trend:
- More complex queries which require more polygons places polyhedral-based approach at a greater disadvantage because operations on polyhedra are exponential. OTOH, using boxes plus sampling scales far better. And concolic execution seems to boost things overall.

\subsection{Experimental Setup}

- The parameters of the experiment
  Complexity Table: 1 2 3 4 5 along the top, with the coordinates of each diamond for each column
 - Precision: # polygons
 - # Samples: 1,000 - 50,000
 - Time (s)
 - Max belief
 - Type of analysis: AI (poly), AI (box, never shown), AIbox+sample, AIbox+conc, AIbox+conc+sample

- Query is Nearby(s,L,d) where d = 100 for a ship, which is always true for the first island (L=1)
  - As complexity goes up, checks each island and returns "true" if near any of them (always is)
- Prior is always 0 <= x <= 1000 and 0 <= y <= 1000

We ran on an x86 foo bar baz.

\subsection{Results}

Explaining charts:

Time vs. Max Belief: prec-1, comp-1
- Red dot is polyhedra, purple is sampling (only), blue is concolic (only), and green is both.
- Not shown: box is max belief 1 and slightly faster than the fastest sampling case
  - Notice how even a few samples quickly improves precision over box
  - Concolic is only a little slower, and achieves the same max belief as polyhedra is 1/4 the time.
  - The combination of conc and sampling doesn't help in this case
  
Time vs. Max Belief: prec-4, comp-2
- Here, polyhedra is actually a little better for max belief but again requires 4 times as much time.

Time vs. Max Belief: prec-32, comp-5
- Polyhedra is better max belief but only by a fraction. (Need to try to explain why it's better at all.) But, it takes orders of magnitude more time to compute than sampling alone.

Complexity vs. Time: 50K samples
- All of the points have roughly the same max belief (but see the earlier charts)
- We can see the exponential increase in running time for polyhedra
- Our techniques on the box domain are much faster with comparable precision

Recap overall trend (at top)


==> post18_rebuttal.txt <==
We thank the reviewers for their extremely helpful comments!

Reviewer 2:

We agree that our work is an incremental improvement to [24]. To us, the way
that sampling/concolic execution combines with abstract interpretation
is interesting, new, and seems to offer promise. We hope that makes
the paper worthwhile reading. As for the evaluation, we view our
experiments as showing the approach is a promising first step; we will
be sure to tone down any language that might suggest otherwise. Note
our evaluation was limited by the (un)scalability of the baseline
approach (Figure 6d), and the target program is of a size similar to
that of other systems considering min entropy, as far as we are
aware. We cannot analyze huge programs, but we can analyze long
sequences of small queries, which result in program paths that are
longer than the text length of the query would indicate.

Our implementation is online, but was elided to preserve anonymity; we
have shared the URL with the PC Chair.

A "credible" interval is the Bayesian equivalent of a Frequentist
confidence interval; see
https://en.wikipedia.org/wiki/Credible_interval#Contrasts_with_confidence_interval 

We'll discuss the limitation to linear arithmetic.

Reviewer 3:

"Technically, this boils down to estimating the size of the output's
preimage by sampling and by concolic execution." A quibble: We
*augment* the lower bound of a sound estimate of the size of the
preimage determined by abstract interpretation; this is an important
advance over work that does sampling or static analysis alone.

The reviewer is right that the discussion of dynamic vs. static
vulnerability is confusing! Thanks for this. To recap, our approach
has two steps, per section 4. First, perform abstract
interpretation. Second, revise the output distribution assuming an
output value of interest, and compute its vulnerability. The
first part is static, while the second considers a specific
("dynamic") output. Our proposed techniques apply after step 2. The
reviewer is right that doing so does not produce a *worst case*
measure unless you consider *all* possible outputs
and choose the highest vulnerability among them. We will clarify
this. We note that our setup is unchanged from [24] and inherits its
disadvantages (e.g., para 3 in Section 9) and advantages, e.g.,
compared to computing expected (static) vulnerability after step 
1.

During our experimentation, we considered evaluating the approach
against other tools. As discussed in the related work, most other
approaches either compute Shannon entropy rather than min-entropy, or
are not sound (or both). The Klebanov [19] paper is an exception
(thanks for pointing that out). One difference is that our approach
is compositional in that after query analysis we have
an abstract state that can serve as a prior for subsequent
queries. This enables our work to chain query analyses together,
providing intermediate information flow results when multiple
queries span long time periods. The
evacuation scenario in 8.3 features such a setup. We can
compare to [19] more closely and make these distinctions clear.

Because of the 500-word limit, we provide point-by-point responses to
other questions here: https://gist.github.com/anonymous/f1b45744a1246cbcbd21e668c8da1045

Above is 498 words.

==============================================================================================================

MWH: What positive things does reviewer A say that we can refer to in
our response? Make the connections so Reviewer A can defend them.

Reviewer B:

"There are two main drawbacks with the paper. Firstly, the proposed
technique seems to be a small, somewhat unsurprising, and incremental
improvement on [24]. Secondly, the approach is only evaluated on short
code examples and it's unclear if significant precision gains could be
achieved for larger code bases, which are often considered in related
QIF work."

(1) Work is small, incremental

  MWH: We agree that the work is not setting up a new direction, but
  is rather refining an existing one in a promising way. (This is not
  so different from Koepf and Rybalchenko's S&P'08 paper establishing
  a model-counting technique for uniform distributions and then
  refining it with a follow-up CSF paper.) Surprise is in the eye of
  the beholder, but this work seems non-obvious to us. [Reiterate
  connection to Koepf and Rybalchenko here.] In particular, sampling
  is usually an attempt to improve scalability while compromising
  soundness, i.e., while being underapproximate. In our work, sampling
  is used to improve precision without compromising soundness, or with
  a mathematical guarantee (up to a confidence bound). To us, this
  seems like a promising approach, which boasts some generality (in
  the theoretical development) and other researchers would benefit
  from learning of it, we would hope.

(2) Evaluation code is too small

It is my understanding that almost all sound, static, general purpose
QIF does not scale much past the size of our code. I'm not sure where
the claim that larger code bases are often considered is coming from.

  MWH: It's only one program. It might be that other, small programs
  don't work as well. This is a fair point that we should concede. We
  can scale back our claims and indicate that more experimentation is
  needed for assurance that this works in general.

"Another issue is that the implementation of the technique does not seem
to be available anywhere, neither in binary nor in source code form.
This makes the results presented in section 8 unfalsifiable, and hence
weakens the empirical contributions in the paper. Making at least a
binary, or, even better, the source code, available would significantly
strengthen the paper."

  JMCT: We do this: https://github.com/GaloisInc/TAMBA

"On a minor note, it would be interesting to discuss the limitation of arithmetic
expressions to linear forms. What makes this restriction necessary? Can it be lifted
at the expense of precision/performance?"

  MWH: Say that this is a standard limitation (cite various papers,
  including the ones that use a similar technique that we cite in the
  intro), but could be lifted with smarter abstract domains and/or
  model counters. The general technique still holds.

I think there are two places we rely on linear arithmetic expressions in guards:

  a) it is difficult to overapproximate nonlinear arithmetic using arithmetic domains
  b) the underapproximation uses convex polyhedral model counting, which means the path condition must form a convex polyhedron

"In section 5, the construction of a "credible interval" is unclear to me. I
think adding some intuition on how this is derived from the distribution would
help. Similarly, recapping what a Beta distribution is, would help readers not
overly familiar with the area."

I think perhaps it is the `credible` part that is confusing the reviewer here. If we had said `confidence` would
he/she still have been confused? I also think adding a bit of text about beta distribution could be useful.

JMCT: Yes, 'credible' has thrown a few people (including myself) for a loop. The statisticians I know say it's
not valid to call it a 'confidence' interval, but we can certainly say that it's the Bayesian equivalent. Another
thing we could do is just not use the beta-distribution, as Aaron Roth has suggested, and use the Frequentist
confidence-interval instead.

MWH: Let's clarify in the paper and the rebuttal.

Reviewer C:

"The submission is concerned with estimating the probability of the most
probable secret input consistent with a given public output of a given
program. Technically, this boils down to estimating the size of the
output's preimage by sampling and by concolic execution."

I think this characterization is inaccurate for a few reasons.

(1) we approximate the probability of the most probable secret input. This is what the AI does. This quantifies
over all possible outputs (if you want to see it that way), which is much harder than specializing to a given output.

(2) the comment that this boils down to estimating the size of the outputs preimage seems to be referring to a result
about *deterministic* programs with *uniform* priors. We have neither of these.

JMCT: Fully agree. We may just need to clarify that with a few words/sentences, but I actually thought we already did
that.

MWH: Can you point in the text where these things are said? It's more
convincing in a rebuttal to point to what was in the paper.

"The submission does not make it clear whether it proposes - in the
greater scheme of things - to iterate over all possible outputs or not.
On p.1, we read "for all possible values [...]" but that is silently
abandoned and only a single output value is considered. In the related
work section, the approach is called "worst-case", which seems not quite
honest given that there is only one "case" (i.e., output). I am not
saying that this focus on single runs does not make sense, but there
should be a clear statement up front."

It seems theres still some confusion about the static-dynamic approach.

MWH: We *do* have to iterate over all outputs, right? Is that what we
must say here? Again, need to point to actual text in the paper.

"In
particular, the submission does not discuss the potential failure modes
of the approach and I cannot get rid of the feeling that there are
certain more-or-less undiscussed assumptions that make the approach
"work" (questions below). The presented empirical validation is based on
what is essentially a single program. That program is deterministic and
only has a few and short paths, while claims are made in a larger scope.
A comparison with other tools is missing."

I think this is a fair criticism, but I also think we can make a case for this being one of the "worst" cases
for our approach. Our approach was designed specifically for cases where polyhedra scale badly, but boxes scale
well with bad precision.

  MWH: This is a good thing to say. But I'm not sure how this is
  addressing the reviewer's point.

  MWH: What other tools might we compare to? For example, would the
  Colorado stuff work here? Perhaps we could say that in our Related
  Work, in the revision, we will say how various tools would do on our
  example (e.g., they would simply not work, or would be approximate,
  etc.). 

"How expensive is the projection required in Section 5 (p.10)? This
operation can be cheap (for deterministic programs and encodings) or
very expensive."

It requires at least one call to model counting, but the author seems to be addressing the Mardziel approach
rather than our contribution to the approach.

  MWH: It's part of the overall approach, and a limitation. Again,
  could point to related work that depends on model counting for QIF;
  this is quite common, no?

  MWH: Also: Could say that we can report the time breakdown of model
  counting vs. other elements, in the revision?

"p.11: Do you "run" the program concretely or symbolically?"

Concretely.

  MWH: Have you included answers to all of his questions? The rest are
  (please check that I didn't miss any):

"How expensive is it to resolve the existential quantifier in step 2(b)
(of the Sampling procedure)? I suspect it is only cheap for
deterministic programs."

INS: For deterministic programs, it is cheap (program is a function). In theory,
checking the existential could take time proportional to ~2^k where 'k' is the number
of reachable `pif` statements (basically you would explore both paths upon reaching a `pif`).
However, I think we cut corners and just (soundly) assumed that the existential failed if the
path we explored didn't give r=o.

"Again (for concolic execution this time), how expensive is it to find
a run that indeed terminates with r=o? Arbitrarily expensive for
probabilistic programs?"

INS: for deterministic, it is what you'd expect (number of values which are 'r'
divided by the sample space). For probabilistic programs, it is longer because you might
get "unlucky" with probabilistic choice. Due to the way it is implemented, it could be
arbitrarily expensive.

Are there conditions that could make the concolic execution expensive in
relation to the basic AI? Programs with very long paths, maybe?

There are two time consuming parts of concolic execution:

(1) finding a working sample (e.g. r=o)
(2) model counting that sample

we discussed the time it takes to do (1) above. Intuitively, the time it takes to find r=o
scales with the size of the sample space. This corresponds to the number of (nontrivial) dimensions in the
program. By nontrivial I mean variables that are actually considered in guards (I can easily declare variables
and then never use them, or never assign them according to input). Similarly, model counting scales off of the number
of dimensions, but also the number of constraints. This corresponds to the number of guards, or the length of the path.

It seems unlikely to me that there would be conditions under which concolic execution would perform poorly in relation to the basic AI.
The concolic execution procedure makes a single call to the model counting procedure, and with no more constraints than the AI. There may
be a pathological case, but I have not come across a program for which this is true.

"From the description it is not clear whether the locations l_1,...,l_c
are concrete or symbolic in the first experiment (I suspect: concrete).
Are the real ship capacities in the second experiment concrete or
symbolic?"

Concrete for both.

Related work
============

The submission claims that [19] requires a uniform prior - this is
not the case.

  MWH: Can we confirm this?

INS: The paper does include a (fairly brief) section on supporting non-uniform priors. It is Section 7.1. From my brief skim
of the experiments, it seems that these all involve uniform priors.

Sound Probabilistic #SAT with Projection
----------------------------------------

This paper introduces a method for soundly approximating the _counts_ of models
in a boolean formula under projection. This is related to our work in that our
work seeks to relax full-soundness for 'credible'-soundess. The key differences
are that their work, being based on #SAT, only works for boolean 'results' and
ours can generalize to artibtrary result types quite easily.

Also, our work builds upon an _already sound safe_ approximation of the number
of points in a polyhedron, whereas their work is fully statistical.


Statistical Measurement of Information Leakage
----------------------------------------------

This work treats channels as a black box and tries to infer the the
information-flow properties of that channel by running 'trial runs'. In other
words, this work tries to infer the channel matrix _directly_. In a sense this
makes the whole process of calculating information leakage much simpler,
instead of processing the program, you infer the program's behavior.

As with the last related work, one main difference is that our work builds upon
an already sound analysis of the program itself. Sampling and concolic execution
only _enrich_ the analysis.

Another key differentiator, in the words of the authors themselves:

"Our analysis method makes no assumptions about the distribution on secret
inputs and assesses the whole system; this means that our results are valid no
matter how the system is used but they cannot say anything about a particular
observed run of the system. To do so would require one to make assumptions
about the prior distribution as part of, for instance, a Bayesian analysis
[3]."

Which is a large part of what our system provides/allows.


Probabilistic Point-to-Point Information Leakage
------------------------------------------------

This work introduces some methods that allow users to determine the leakage of
observable variables between any two points in a program.

This is interesting because the leakage over an entire program isn't always the
whole story, as there are often more than one observable point in any given
program.

This is more general than our ability to analyse multiple queries, but other
than that I'm not so sure on how applicable it is to our work. Perhaps I'm
misunderstanding the implication.

170 / 330

*

- point to code
- yeah we need more experiments, promising first step
- credible interval is technical term -- wikipedia

* probably Klebanov

- dynamic static 
- related work




==> post18_rebuttal_points.txt <==
# POPL'18 Author Response

## Point by Point

### Reviewer B

* What makes the limitation of arithmetic guards necessary? Could it be lifted at the expense of performance or precision?

The limitation is standard [2, 19] and arises from the desire to use standard abstract domains (polyhedra) and model counters (LattE). The restriction could be lifted with a smarter abstract domain and model counter. As the author intuits, doing so would impact both performance and precision.

### Reviewer C

SAMPLING
========

* How expensive is the projection required in Section 5 (p.10)?

The projection requires at least one call to model counting, potentially more depending on the structure of the abstract value state revised. In the revision, we can provide a finer-grained breakdown of timing information.

* p.11: Do you "run" the program concretely or symbolically?

Concretely. 

* How expensive is it to resolve the existential quantifier in step 2(b)?

For deterministic programs, it is cheap (since the program is a function).  For probabilistic programs, the complexity scales with the number of paths created by `pif` statements. More precisely, it is no worse than 2^k where `k` is the number of `pif` statements in the program.

CONCOLIC EXECUTION
==================

* Again, how expensive is it to find a run that indeed terminates with r=o?

The concolic execution simply samples uniformly at random to decide which points to execute.  Termination occurs when it finds a state which satisfies the conditions specified in step 2 of the algorithm in Section 6.3. In the deterministic case, these are simply the inputs which produce a matching output. So, suppose we are working with this program:

```
secret s = uniform [0, 99];

if (s = 73) {
  return true;
}

return false;
```

If we are trying to condition on this program producing `false` then concolic execution will terminate quickly (the probability of choosing a terminating state is 99/100). Likewise, for conditioning on `true` the concolic execution will terminate more slowly (the probability of choosing a terminating state is 1/100).

For the probabilistic case, to terminate we must also "get lucky" with the probabilistic choices made during the concolic execution. We do not treat these in any special way.

In the future, we would like to implement this refinement using full symbolic execution. For programs like the one above, where the number of states which produce an output of interest is small, symbolic execution is a big win. In particular, the approach would scale with the number of paths of the program (2 above) rather than the number of satisfying points (1/100). Of course, this approach would only be an advantage for certain programs. If the number of paths is large compared to the number of satisfying states, then concolic execution would be more effective.

Also, one easy way the concolic approach could be improved is that we could explore all possible probabilistic choices. For example,

```
secret s = uniform [0, 99];

if (s < 50) {
  pif .5 {
    return true;
  }

  return false;
}

return false;
```

In this example, in the current implementation it is possible to sample a state with `s < 50` being true, but keep sampling because we observe an output of false. Instead,
we could explore all possible paths when we encounter a `pif` statement. 

* Are there conditions that could make the concolic execution expensive in relation to the basic AI?

There are almost certainly cases where this could happen, but we believe them to be rare/pathological.  Over the course of development we ran the implementation on many more examples than just the program presented in the evaluation, and none displayed this behavior. In general, the polyhedral domain is *so* expensive relative to the interval domain that it is difficult for concolic execution to do worse.

The two ways you might hope to cause concolic execution to run slowly are

(a) making the satisfying states sparse in the state space (similar to the example provided above)
(b) making the path long

the first would cause search to run for a long time. The second would result in many constraints being passed to the model counting procedure.

Generally speaking, each of these *also* increases the runtime of the AI.

* From the description it is not clear whether the locations l_1,...,l_c are concrete or symbolic in the first experiment (I suspect: concrete).  Are the real ship capacities in the second experiment concrete or symbolic?

Both the locations and the capacities are concrete.

RELATED WORK
============

* The submission claims that [19] requires a uniform prior - this is not the case.

You are right, we missed the extension section that provides a means to handle non-uniform priors. This will be corrected.

* You might discuss the [...] missing papers.

Thanks. We've taken a look during the rebuttal period, and we summarize our take below. In short, these works are related, but do not threaten our claims of novelty or contribution. If you have comments/thoughts about this, we welcome them!

Sound Probabilistic #SAT with Projection
----------------------------------------

This paper introduces a method for soundly approximating the _counts_ of models
in a boolean formula under projection. This is related to our work in that our
work seeks to relax full-soundness for 'credible'-soundess. The key differences
are that their work, being based on #SAT, only works for boolean 'results' and
ours can generalize to artibtrary result types quite easily.

Also, our work builds upon an _already sound safe_ approximation of the number
of points in a polyhedron, whereas their work is fully statistical.


Statistical Measurement of Information Leakage
----------------------------------------------

This work treats channels as a black box and tries to infer the the
information-flow properties of that channel by running 'trial runs'. In other
words, this work tries to infer the channel matrix _directly_. In a sense this
makes the whole process of calculating information leakage much simpler,
instead of processing the program, you infer the program's behavior.

As with the last related work, one main difference is that our work builds upon
an already sound analysis of the program itself. Sampling and concolic
execution only _enrich_ the analysis.

Another key differentiator, in the words of the authors themselves:

"Our analysis method makes no assumptions about the distribution on secret
inputs and assesses the whole system; this means that our results are valid no
matter how the system is used but they cannot say anything about a particular
observed run of the system. To do so would require one to make assumptions
about the prior distribution as part of, for instance, a Bayesian analysis
[3]."

Which is a large part of what our system provides/allows.


Probabilistic Point-to-Point Information Leakage
------------------------------------------------

This work introduces some methods that allow users to determine the leakage of
observable variables between any two points in a program.

This is interesting because the leakage over an entire program isn't always the
whole story, as there are often more than one observable point in any given
program.  This constitutes a more general concept of "flow" than our work
considers, but one which our techniques could probably support.


==> post2018-reviews.txt <==
REVIEW 1
===
3: (accept)
The article "What's the Over/Under? Probabilistic Bounds on Information Leakage" 
presents two approaches to trade off precision for performance in abstract 
interpretation for overapproximating the information leakage (measured by Bayes 
vulnerability) in database queries. The considered abstract domain are convex 
polyhedra annotated with an abstraction of probability distributions inside 
the polyhedra that captures the attacker's knowledge about secret information 
in the database. More concretely, a probability distribution is abstracted from 
by upper and lower bounds on the size of its support, on the probability at each 
support point, and on the overall probability mass. 
The first proposed approach (S) is to sample outputs of query programs to improve 
the bounds on the support of a probability distribution. The amount of samples 
that produce reachable outputs and the amount of samples that produce unreachable 
outputs are computed. From this, an interval for the likelihood that a point in 
the polyhedron is in the support of the concrete probability distribution is 
computed. The size of the support is then bounded by the products of the number 
of points in the polyhedron and the bounds on the likelihoods.
The second approach (CE) is to use concolic execution to improve the lower bound 
on the support. To this end, the program is executed for a fixed distribution of 
secrets and symbolic values for other data. The path conditions leading to a 
reachable output are recorded and viewed as polyhedra. These polyhedra are joined 
to obtain an underapproximation of the support of the true probability 
distribution, and hence a lower bound on its size.
Finally, the authors combine both approaches (CE+S) by sampling only program runs 
on secret data that lies outside of the underapproximation of the support computed 
with concolic execution.

The authors evaluate the trade-off between precision and performance of abstract 
interpretation with their approaches S and CE in multiple scenarios. They compare 
an interval-based analysis, augmented with their approaches, to an analysis based 
on the abstract domain of convex polyhedra. 
When no joins are required during the abstract interpretation, the Bayes 
vulnerability can be computed using their approaches with precision very close to 
convex polyhedra and within a quarter of the analysis time. When joins are required 
during the abstract interpretation, a precision within e^{-5} of convex polyhedra 
can be achieved in a quarter of the analysis time. Thus, the approaches proposed 
by the authors are valuable options in the design of abstract interpretations for 
quantitative information flow, allowing to trade off precision for significant 
increase in performance.

The article is very well-written and contains both, intuitive explanations with 
visualizations, and rigorous formal definitions. The authors prove that approach S 
is sound with respect to the chosen level of confidence and that approach CE 
yields a sound uderapproximation of the true probability distribution.

The approaches in the article do not require deterministic programs and uniform 
priors as previous work. According to the authors and to the best of my knowledge, 
their contributions are novel.

Overall, the authors contribute approaches that significantly improve the options 
in designing abstract interpretations for quantitative information flow and that are 
based on solid formal foundations. Hence, I recommend to accept the article.

Detailed comments for the authors:
- The reuse of the symbol T for the set of secret variables and for the threshold 
of query rejection might be confusing. I suggest to use two different symbols.
- In Section 5, step 3 relies on the possibility to compute a credible interval 
from the samples. A brief explanation how to compute the interval or a pointer 
to a reference would be helpful here.
- In the definition of \delta[x\rightarrow E] in Figure 7, shouldn't it be : instead 
of | in the index of \Sigma?
- In the proof of Theorem 3, a more detailed reasoning why 
{\sigma | \sigma \in C_0 \wedge \sigma \vDash \pi} \subseteq 
{\sigma | \delta_T(\sigma) > 0} follows from the definition of concolic execution 
would be helpful.
- In appendix B: "on the assume" -> "on the assumption"

REVIEW 2
===
1: (borderline+)
The paper presents two techniques for improving the precision of
estimating quantitative information flow using abstract interpretation.
The paper builds heavily on previous work on using probabilistic
polyhedra to establish an upper bound on the amount of information
leaked by a program. This paper tries to address precision issues
resulting from over-approximation of the information leakage with that
technique.

The first technique for increasing precision builds on sampling to rule
out initial states in the polyhedron that are not consistent with
observed output. The second technique using concolic execution to also
rule out initial states that could not have led to the observation. Both
approaches can also be combined to further improve precision. The two
approaches are evaluated on simple example code.

The paper is well written and easy to follow. The approaches to
improving precision are intuitive and seem to yield good results on the
tested code. The formal results look solid.

There are two main drawbacks with the paper. Firstly, the proposed
technique seems to be a small, somewhat unsurprising, and incremental
improvement on [24]. Secondly, the approach is only evaluated on short
code examples and it's unclear if significant precision gains could be
achieved for larger code bases, which are often considered in related
QIF work.

Another issue is that the implementation of the technique does not seem
to be available anywhere, neither in binary nor in source code form.
This makes the results presented in section 8 unfalsifiable, and hence
weakens the empirical contributions in the paper. Making at least a
binary, or, even better, the source code, available would significantly
strengthen the paper.

While the overall approach does not provide great novelty or surprising
new insights, it is nevertheless a well-described lightweight approach
to improve on existing work. Although, the submission could be
strengthened by evaluation on larger examples, I'll not fight
publication in its current form.

On a minor note, it would be interesting to discuss the limitation of arithmetic
expressions to linear forms. What makes this restriction necessary? Can it be lifted
at the expense of precision/performance?

In section 5, the construction of a "credible interval" is unclear to me. I
think adding some intuition on how this is derived from the distribution would
help. Similarly, recapping what a Beta distribution is, would help readers not
overly familiar with the area.

Minor comments:
- On page 1, isn't the definition of V(\delta) equivalent to
V(\delta) = max_i(\delta(i))?
- page 3: "detemine" -> "determine"
- page 3: "acheive" -> "achieve"
- In the ship example, it seems that the coordinates are assumed to be integers.
This should be stated when introducing the example.
- When introducing probabilistic polyhedra, it would help the reader
to give "type signatures" for the ornaments p, m, and s. (i.e. what sets
they range over). In the beginning it also doesn't become clear that all
ornaments are pairs.
- fv(\sigma) sounds like "free variables", even though it refers
to variables for which \sigma is defined. I would find it clearer
to use dom instead of fv here.
- In 3.1, states are described as partial functions, but Fig. 4 uses notation
for the sets of total functions. I would use \rightharpoonup in Fig. 4 to make
it unambiguous.
- In Fig 4., R+ sounds as if 0 is not included; for clarity, I'd use R^+_0.
- Definition 1: The term "dimensions" is not used or introduced before, but
it seems these are variables?
- Defining support points in Def. 2 would make it easier to follow.
- Adding the abstract semantics to the appendix would make the paper
more self-contained.
- I think some definitions from the appendix should be moved to the body of the
paper, since section 5 is hard to follow without \downharpoonright, for
example.
- Section 6.2, step 4: Should C_0 be C_T?

REVIEW 3 (post response)
===
-2: (weak reject)
SUMMARY

The submission is concerned with estimating the probability of the most
probable secret input consistent with a given public output of a given
program. Technically, this boils down to estimating the size of the
output's preimage by sampling and by concolic execution.

EVALUATION

The ideas and results presented in the submission are interesting and
worth exploring. A major issue though is that there currently seems to
be a disbalance between the broad claims ("best balance of precision and
performance proposed to date") and supporting evidence presented. In
particular, the submission does not discuss the potential failure modes
of the approach and I cannot get rid of the feeling that there are
certain more-or-less undiscussed assumptions that make the approach
"work" (questions below). The presented empirical validation is based on
what is essentially a single program. That program is deterministic and
only has a few and short paths, while claims are made in a larger scope.
A comparison with other tools is missing.

I think the authors need to show that they are not only trying to
confirm their hypothesis but have made a reasonable effort to disprove
it. 

PRESENTATION

The submission is well-written from the language perspective. There is
some minor notational jitter: T sometimes denotes the syntactical set of
secret inputs and sometimes a vulnerability threshold. delta' sometimes
denotes a revised uncertainty of the attacker and sometimes the output
distribution of a program.


ISSUES IN DETAIL
================


DYNAMIC VS STATIC VULNERABILITY

The submission does not make it clear whether it proposes - in the
greater scheme of things - to iterate over all possible outputs or not.
On p.1, we read "for all possible values [...]" but that is silently
abandoned and only a single output value is considered. In the related
work section, the approach is called "worst-case", which seems not quite
honest given that there is only one "case" (i.e., output). I am not
saying that this focus on single runs does not make sense, but there
should be a clear statement up front.


SAMPLING

How expensive is the projection required in Section 5 (p.10)? This
operation can be cheap (for deterministic programs and encodings) or
very expensive.

p.11: Do you "run" the program concretely or symbolically?

How expensive is it to resolve the existential quantifier in step 2(b)?
I suspect it is only cheap for deterministic programs.

I cannot find any mathematical details concerning the Beta distribution
and the credible interval calculation. The discussion revolves
exclusively around the program analysis. This is strange. In particular,
I cannot find any formula relating N and omega. There is not even a
reference. Either I am blinded or the math part is just not there.
Neither it is in the appendix.


CONCOLIC EXECUTION

Again, how expensive is it to find a run that indeed terminates with
r=o? Arbitrarily expensive for probabilistic programs?

Are there conditions that could make the concolic execution expensive in
relation to the basic AI? Programs with very long paths, maybe?



EXPERIMENTS

From the description it is not clear whether the locations l_1,...,l_c
are concrete or symbolic in the first experiment (I suspect: concrete).
Are the real ship capacities in the second experiment concrete or
symbolic?


RELATED WORK

There are a few items that are missing.

Chatzikokolakis, Chothia, Guha: Statistical measurement of information
leakage. TACAS 2010.

Potentially also:

Chothia, Kawamoto, Novakovic, Parker: Probabilistic point-to-point
information leakage. CSF 2013.

Another paper on sound probabilistic estimation of residual min-entropy:

Klebanov, Weigl, Weisbarth: Sound Probabilistic #SAT with Projection.
QAPL 2016.

The submission claims that [19] requires a uniform prior - this is
not the case.


POST REBUTTAL

Thank you for your helpful comments.

One strong opinion in the PC discussion was that the paper makes claims in a large scope, while the proposed methods contain multiple computational steps that are only guaranteed to be cheap in a significantly smaller scope. Also, the paper is a bit incremental with respect to [24].
Another opinion in the PC discussion was that as a POST paper, it studies new foundational approach to measure quantitative information flow, and therefore is useful for the POST community. 

Overall, it's strongly recommended that in the final version of the paper, the authors (1) lower down their claims on the performance (because they evaluate it on small programs) and instead put more emphasis on studying 2 new methods that improve precision of [24]; (2) provide a more detailed comparison with [19].



==> proof.txt <==
Proof of Lemma 2:
===
Suppose we have some \delta_0 \in Gamma(P_0) whereby [S]\delta_0 = \delta. Then by Thm 1, we have that \delta \in \Gamma(P). We want to prove that \delta_T \in \Gamma(P_T+). By Def. 5 of Mardziel et al, this means we must show that
  1) support(\delta_T) \subseteq \Gamma(C_T+)
  2) smin_T+ \leq |support(\delta_T)| \leq smax_T+
  3) mmin_T+ \leq |\delta_T| \leq mmax_T+
  4) forall \sigma \in support(\delta_T).pmin_T+ \leq \delta_T(\sigma) \leq pmax_T+

Our proof goes as follows. First, we know that \delta_T \in \Gamma(P_T) by Lemma 15 and Lemma 7 of Mardziel et al.
By Definition 5 of Mardziel et al, this means we also know that
  a) support(\delta_T) \subseteq \Gamma(C_T)
  b) smin_T \leq |support(\delta_T)| \leq smax_T
  c) mmin_T \leq |\delta_T| \leq mmax_T
  d) forall \sigma \in support(\delta_T).pmin_T \leq \delta_T(\sigma) \leq pmax_T

So 1 and 4 of what we want to prove follow directly from a) and d), since pmin_T = pmin_T+, pmax_T = pmax_T+, and C_T = C_T+. 

To prove 2, we argue as follows. Let p = |support(\delta_T)| / #(C_T). Clearly, p represents the probability that a randomly selected point from C_T is in support(\delta_T). From the computed credible interval over the Beta distribution, we have that p ∈ [pL, pU ] with confidence c. as such, pL ≤ |support(\delta_T)|/#(C_T) ≤ pU, which implies pL · #(C_T) ≤ |support(\delta_T)| ≤ pU · #(C_T) which is equivalent to our desired result, i.e., that smin_T+ \leq |support(\delta_T)| \leq smax_T+. 

To prove 3, first consider that if mmin_T+ = mmin_T then the first half of (3) follows from the first half of (c). Otherwise, we have that mmin_T+ = pmin_T  · smin_T+. Then we can reason the first half of (3) holds using the following reasoning:

smin_T+ \leq |support(\delta_T)| (by (2))
pmin_T+ · smin_T+ \leq pmin_T+ · |support(\delta_T)| (by multiplication of nonnegative value over inequality)
pmin_T+ · |support(\delta_T)| = sum [\sigma \in support(\delta_T)] pmin_T+ (multiplication by constant is same as iterated summation)
sum [\sigma \in support(\delta_T)] pmin_T+ <= sum [\sigma \in support(\delta_T)] \delta_T(\sigma) (by (4))

therefore, mmin_T+ = pmin_T+ · smin_T+ <= |\delta_T|, which is the desired result. We can argue similarly for the soundness of mmax_T+.


==> related-work-notes.txt <==
MWH: Adjusted text below.

Prob is a probabilistic language. It is unique in being able to support the operations needed to efficiently compute min-entropy.

A probabilistic program represents a joint distribution over the random variables in that program. Probabilistic languages are distinguished by what operations they support over this joint distribution, how they perform them, and how efficient and precise the results are.

Prob uses abstract interpretation to overapproximate the distribution represented by the program. The overapproximation is *sound*; that is, it always includes the true distribution for all supported program operations, including conditioning, which is important for quantifying the information revealed due to a query result. Prob's overapproximation may also describe other distributions, but not in a way that would cause it to underestimate the true min entropy. In particular, to compute min entropy, we need to compute the maximum probability of any point in the support, which is easy to do with our respresentation. By considering all distributions when we do so we end up computing an upper bound on the actual min entropy, which is the safe outcome from a security perspective.

Ian:  Soundness in paragraph above is not soundness w.r.t. min-entropy, which I believe is how you use it below (when referring to other prob. programming languages)

MWH: We define soundness above to mean one thing, and then point out that the way we compute min entropy ensures it's always an upper bound.

Ian:  We don't need the maximally probable point (and in fact I don't think we can compute this), we just need the maximum probability over all points (we don't actually need to know *which* point has that probability... just that some point does. And this is the value that p_max overapproximates once you're summed the disjunctive prob. polyedra

MWH: Clarified

Ian:  Oh, I see, you also state soundness with respect to min-entropy. Maybe this is okay? Might be confusing to refer to two different "soundness" theorems informally.

MWH: Yes, see comment above.

Ian:  We should ask Jose/Stephen today what other explicit operations Prob supports for min-entropy. I think you also need to compute the size of the support (which is why s_min and s_max exist?) as well as the distance between the minimum probability and the maximum.

MWH: ???

Two other prior works have also focused on abstract interpretation, or related techniques, for reasoning about probabilistic programs. Monniaux defines an abstract domain for distributions, but cannot support conditioning, which is crucial for quantifying information flow. Work by Gulwani et al uses a combination of techniques from program analysis to reason about distributions, but their representation does not support efficient retrieval of the maximal probability, needed to compute min entropy.

Other probabilistic languages would have trouble computing the min entropy.  Some languages represent the joint distribution as a Bayes network (or some similar graphical model). Their primary goal is often to support "inference" queries P(X = x | e), but such queries are not sufficient for easily finding the maximal probability of any point in the distribution, which is needed to compute min entropy. Maximal probability can be computed from a Bayes network but doing so XXX. Bayes networks without cycles admit more efficient algorithms, but are less exprssive. For example, they could not express program YYY that we can express in Prob.

Ian:  I see what you were saying about supporting "inference" queries, but may be confusing to probabilistic programming people. The technique for being able to sample from the posterior of conditional dist. is called "approximate" Bayesian inference, which is what you can do with stuff like Markov Chain (MCMC) which is NOT a probabilistic graphical model.

MWH: Can you adjust the above text? Also, we need to fill in XXX and YYY.

- Some languages represent the distribution as a data structure that can only be sampled, rather than reasoned about symbolically. As a result, the results of various operations, such as inference queries or the computation of min entropy, are approximate and not sound. On top of that, computing something like min entropy for a sampling-centric language is cost prohibitive, as it's exponential in the size of the sample space, which can be vast.

Ian:
* The only data structure I've seen that supports approximate bayesian inference (e.g. only samples) is variants of MCMC (keywords include: "metropolis hastings", "gibbs", "particle").
*  A citation for approximating entropy is: http://cseweb.ucsd.edu/~dasgupta/papers/jent0409.pdf
*  There's also a reference I found specifically for min-entropy, but I haven't looked at it closely yet: http://www.cs.toronto.edu/~thomasw/papers/min.pdf
*  Is it worth commenting on the expressivity of these languages? In Bayes network paragraph, we say that Prob is roughly same expressivity as poly-time exact inference langs. It seems fair that we should say these langs are less powerful but can express more. Often they are liftings of entire, legit prog. languages like Scheme, Prolog, and C.

MWH: Sure, talking about expressiveness is a good idea. I'm not sure where to put this?

Ian:
* I'd like to add references to SFM13 and Probabilistic Symbolic Execution in the context of the concolic execution work
* Then we need stuff on beta distribution / sampling (we can ask Jose + Stephen about that this afternoon)


==> todo-camera-ready.txt <==
General stuff to improve:

Overall, it's strongly recommended that in the final version of the paper, the authors
(1) lower down their claims on the performance (because they evaluate it on small programs) and instead put more emphasis on studying 2 new methods that improve precision of [24];
(2) provide a more detailed comparison with [19].

^-- IAN will go through to figure out where to tone down claims. One
clear area is the intro, at the end. Another would be comments in the
evaluation section, pointing out this is just one experiment. Another
thing to say is that we are targeting small queries, but could handle
many queries in succession. Not sure where to say all these things;
maybe not all in one place.

* end of page 2
* evaluation section

[Still need to look through review 3; I have captured points from reviews 1 & 2.]

^-- IAN will see if there's anything else to add.

Specifics:

- In the ship example, it seems that the coordinates are assumed to be integers.
This should be stated when introducing the example.

^-- DONE (footnote, and data model gives type Integer)

- When introducing probabilistic polyhedra, it would help the reader
to give "type signatures" for the ornaments p, m, and s. (i.e. what sets
they range over). In the beginning it also doesn't become clear that all
ornaments are pairs.

^-- DONE (added "type signatures" when ornaments are introduced, stated explicitly that the
          bounds are represented by pairs)

- fv(\sigma) sounds like "free variables", even though it refers
to variables for which \sigma is defined. I would find it clearer
to use dom instead of fv here.

^-- DONE (made \fv into \dom)

- Defining support points in Def. 2 would make it easier to follow.

^-- DONE (Stephen or Jose should check this definition)

- Adding the abstract semantics to the paper body would make the paper
more self-contained.

^-- WON'T DO.

- The reuse of the symbol T for the set of secret variables and for the threshold
of query rejection might be confusing. I suggest to use two different symbols.

^-- DONE (Changed the threshold symbol from T to K)

- In Section 5, step 3 relies on the possibility to compute a credible interval
from the samples. A brief explanation how to compute the interval or a pointer
to a reference would be helpful here.

^-- DONE. (Stephen, please check)

[Figure out how to explain this. My understanding comes from:
https://stats.stackexchange.com/questions/47771/what-is-the-intuition-behind-beta-distribution]

- I think some definitions from the appendix should be moved to the body of the
paper, since section 5 is hard to follow without \downharpoonright, for
example.

^-- IAN: Will go through paper looking for dangling uses of notation,
and bring back definitions that are only in the appendix. It might
that \downharpoonright is the only one not done.

The only notation that isn't formally introduced is defined by abstract semantics in appendix.
It is all also described after use (e.g. P_T uses \downharpoonright, which is defined in abstract semantics,
but immediately after we say: "P_T is equivalent to step2, above, but projected onto the set of secret variables T."
Which should give a good indication of the meaning).

- Similarly, recapping what a Beta distribution is, would help readers not
overly familiar with the area.

^-- DONE.

- In the proof of Theorem 3, a more detailed reasoning why
{\sigma | \sigma \in C_0 \wedge \sigma \vDash \pi} \subseteq
{\sigma | \delta_T(\sigma) > 0} follows from the definition of concolic execution
would be helpful.

^-- DONE (Mike, see if you think this is sufficient)

NOTE: There were typos, changed C_0 to C_T.

- On a minor note, it would be interesting to discuss the limitation of arithmetic
expressions to linear forms. What makes this restriction necessary? Can it be lifted
at the expense of precision/performance?

^-- DONE.

- Section 6.2, step 4: Should C_0 be C_T?

^-- DONE (This is correct, it should be C_T)


==> todo.txt <==
Experiments
===========

(1) Implement rejection sampling (to compute min-entropy?)
(2) Full analysis (e.g. time convex execution, compare to time for interval + dynamic)
(3) Examples brainstorming (one where convex is totally intractable, but interval + dynamic
    doesn't flop would be nice)
(4) --precision vs. number of samples afterward (for nonrelational constraints)
(6) nonlinear constraints, poly vs. intervals + dynamic (can we do this with PPL?)

Formalism
=========

(1) Write proofs, check correctness / consistency w/ mardziel paper
(2) Say more about why beta distribution is correct thing
(3) Say more about powerset lifting, especially w.r.t sampling
    (a) Why is proportional sampling critical?
    (b) Explain subtlety involving sampling from overlapping polyhedra (e.g. why are we not
        double counting?)

Long Term
=========

Ian's Wishlist
--------------

(1) Better loops (widening/narrowing)
(2) Investigate comment in Mardziel paper about "the order in which you join doesn't affect
    soundness, but it does affect precision." Is there an optimal order for merging? What is
    the overhead for this optimal ordering?
(3) Implement full-blown symbolic execution (replacing concolic execution). Runtime will be
    proportional to the complexity of program, rather than time it takes to find a "yes"
    sample.
(4) Better thing than beta distribution (the converging behavior makes me sad)
(5) Incorporate fast polyhedra
(6) Re-establish "compositionality" with dynamic analyses

Mike's Wishlist
---------------

(1) Make pif no longer a second-class citizen

** Before Friday Ian will:

(1) Collect data (complexity, time (seconds), time (samples), precision) + record flags which are fixed (--precision, etc.) w.r.t convex poly, boxes, boxes + concolic, boxes + sampling, boxes + all

(2) Clean up the stuff I understand in formalism section
  (i) Proofs for theorems
  (ii) Concolic semantics?

